DriveFuzz: Discovering Autonomous Driving Bugs through Driving Quality-Guided Fuzzing

Autonomous driving has become real; semi-autonomous driving vehicles in an affordable price range are already on the streets, and major automotive vendors are actively developing full self-driving systems to deploy them in this decade. Before rolling the products out to the end-users, it is critical to test and ensure the safety of the autonomous driving systems, consisting of multiple layers intertwined in a complicated way. However, while safety-critical bugs may exist in any layer and even across layers, relatively little attention has been given to testing the entire driving system across all the layers. Prior work mainly focuses on white-box testing of individual layers and preventing attacks on each layer. In this paper, we aim at holistic testing of autonomous driving systems that have a whole stack of layers integrated in their entirety. Instead of looking into the individual layers, we focus on the vehicle states that the system continuously changes in the driving environment. This allows us to design DriveFuzz, a new systematic fuzzing framework that can uncover potential vulnerabilities regardless of their locations. DriveFuzz automatically generates and mutates driving scenarios based on diverse factors leveraging a high-fidelity driving simulator. We build novel driving test oracles based on the real-world traffic rules to detect safety-critical misbehaviors, and guide the fuzzer towards such misbehaviors through driving quality metrics referring to the physical states of the vehicle. DriveFuzz has discovered 30 new bugs in various layers of two autonomous driving systems (Autoware and CARLA Behavior Agent) and three additional bugs in the CARLA simulator. We further analyze the impact of these bugs and how an adversary may exploit them as security vulnerabilities to cause critical accidents in the real world.

==> abstract.txt <==

Autonomous driving has become real; semi-autonomous driving vehicles
in an affordable price range are already on the streets, and major
automotive vendors are actively developing full self-driving systems
to deploy them in this decade.  Before rolling the products out to
the end-users, it is critical to test and ensure the safety of the
autonomous driving systems, consisting of multiple layers intertwined
in a complicated way.  However, while safety-critical bugs may exist
in any layer and even across layers, relatively little attention has
been given to testing the entire driving system across all the layers.
Prior work mainly focuses on white-box testing of individual layers
and preventing attacks on each layer.

In this paper, we aim at holistic testing of autonomous driving systems
that have a whole stack of layers integrated in their entirety.
Instead of looking into the individual layers, we focus on the
vehicle states that the system continuously changes in the driving
environment.  This allows us to design DriveFuzz, a new systematic
fuzzing framework that can uncover potential vulnerabilities regardless
of their locations.  DriveFuzz automatically generates and mutates
driving scenarios based on diverse factors leveraging a high-fidelity
driving simulator.  We build novel driving test oracles based on the
real-world traffic rules to detect safety-critical misbehaviors, and
guide the fuzzer towards such misbehaviors through driving quality
metrics referring to the physical states of the vehicle.

DriveFuzz has discovered ADSnewbugs new bugs in various layers of two
autonomous driving systems (Autoware and CARLA Behavior Agent) and
callbugse additional bugs in the CARLA simulator.  We further analyze
the impact of these bugs and how an adversary may exploit them as
security vulnerabilities to cause critical accidents in the real world.



==> data/coverage.dat <==
1 12.29033032621
2 26.6730696669296
4 28.0417109731417
5 30.9299214489075
7 31.001955201866
13 31.1871848523308
19 31.3175316433986
35 31.4410180770418
46 31.4684595067403
65 31.6125270126574
68 31.674270229479
79 31.8389188076699
82 31.8663602373684
90 31.9040922032038
99 31.9761259561623
108 32.0824614962439
112 32.1201934620794
119 32.2162384660241
131 32.2608307892841
147 32.3911775803519
160 32.4426302610366
168 32.4563509758858
181 32.4632113333105
195 32.4872225842966
213 32.6827427708984
221 32.689603128323
226 32.7616368812815
231 32.8096593832539
250 32.8233800981031
261 33.0086097485679
264 33.0257606421295
284 33.0463417144033
300 33.0909340376634
312 33.1046547525126
318 33.3001749391143
332 33.3070352965389
340 33.3276163688128
344 33.406510479196
351 33.4648235173052
356 33.4682536960176
360 33.4682536960176


==> data/feedback-n1.dat <==
0 0
63 1
69 2
107 3
138 4
159 5
221 6
276 7
325 8
360 9


==> data/feedback-n2.dat <==
0 0
33 1
43 2
83 3
121 4
129 5
168 6
255 7
276 8
331 9
360 10


==> data/feedback-n3.dat <==
0 0
15 1
18 2
35 3
47 4
97 5
158 6
161 7
173 8
182 9
250 10
285 11
317 12
360 12


==> data/feedback-y1.dat <==
0 0
10 1
39 2
53 3
67 4
111 5
126 6
130 7
143 8
167 9
178 10
183 11
190 12
195 13
211 14
227 15
293 16
301 17
338 18
343 19
360 19


==> data/feedback-y2.dat <==
0 0
5 1
13 2
42 3
67 4
98 5
132 6
135 7
149 8
161 9
180 10
192 11
222 12
253 13
259 14
269 15
270 16
279 17
299 18
307 19
322 20
340 21
360 22


==> data/feedback-y3.dat <==
0 0
11 1
22 2
48 3
62 4
75 5
124 6
132 7
161 8
168 9
181 10
206 11
209 12
220 13
253 14
288 15
318 16
360 17


==> data/oversteer.dat <==
0	0.0017998988690556266	0.00014148353211054213	0.023623129793561924	3.747567429922403e-05	1.3364882252712083	0
1	0.0020743106828845248	0.00010001963221258037	0.02542695651768681	4.08730940110116e-05	1.336663489216349	0
2	0.0023056559437846674	6.434504703944013e-05	0.0268454359963276	4.026407663853979e-05	1.3367974407200411	0
3	0.0024783291128431515	3.8041663967428304e-05	0.02779204516597389	3.4547982152775896e-05	1.3368836904317705	0
4	0.0025941026278193096	1.814410081930386e-05	0.028181659593286272	2.579893818673204e-05	1.336917589384914	0
5	0.0026632507739026367	2.317280254963115e-07	0.02793298496081649	1.712676295904519e-05	1.3368871385313021	0
6	0.002693873479228327	2.1349051366383547e-05	0.026971200523339806	1.049475248282845e-05	1.3367663928602231	0
7	0.0026851106283408326	4.895718834973387e-05	0.025230771082559368	6.17754784649074e-06	1.3365747772177072	0
8	0.0026255955951728226	8.552027161930608e-05	0.02265837364930072	3.5579818482003316e-06	1.336296548695348	0
9	0.002497743519498461	0.00013052740755850107	0.019215874701802155	2.0545568355569542e-06	1.3359191953741918	0
10	0.002285545573299182	0.0001806993872514264	0.014883284071733626	1.4563193170637782e-06	1.3354227264242216	0
11	0.001980185142790252	0.00023230615713572923	0.009661602290769658	1.66259221706205e-06	1.33468976971296	0
12	0.0015800778891266957	0.0002830540962847673	0.003575470027100306	2.1766221877100374e-06	1.3338353487902685	0
13	0.001087462323845133	0.0003320376088486583	0.0033244786484721406	1.9436762928658986e-06	1.333800109726957	0
14	0.0005057241220732046	0.00037857770714141644	0.010959662694142974	1.396905258132121e-07	1.3348719848844544	0
15	0.00016073295334650682	0.0004213988618047916	0.019222107085187685	-2.3656619658073554e-06	1.3360316838995583	0
16	0.0009051455101184181	0.0004586641131548945	0.027973610289666568	-2.6450897635148505e-06	1.3372597599780536	0
17	0.0017173427954273418	0.0004884345993164028	0.037045632662036206	1.6678999534548043e-06	1.3385325247243471	0
18	0.00258367537320689	0.0005089630122062195	0.04624000783580836	7.925490289988179e-06	1.3397976441350752	0
19	0.0034874593060330787	0.0005186435857506369	0.05533057177705136	7.646067364164615e-06	1.340953813056933	0
20	0.004409248618863927	0.0005158530401501874	0.06406579350385916	-5.516499411357166e-06	1.3420490486904106	0
21	0.005326771151856682	0.0004990062458847841	0.07217247747587499	-2.3092511529282733e-05	1.3430470375122485	0
22	0.006214965251055118	0.00046690750633476683	0.0793605902773059	-2.0527112982805483e-05	1.3439098989097065	0
23	0.007046665109545974	0.00041908364359091906	0.08532924350512365	1.876569109495659e-05	1.34459935492178	0
24	0.007793891524152785	0.0003555988712611123	0.08977384087321627	6.767170163300384e-05	1.3450773840876982	0
25	0.00842881304106129	0.0002762696658206824	0.0923943706961479	5.508697340755618e-05	1.3453062510463991	0
26	0.008923310132160016	0.00018012489320385667	0.09290479547294926	-6.177616532369161e-05	1.3452489748151375	0
27	0.00924757975622872	6.639894502685226e-05	0.09104345871272644	-0.00019718093151487064	1.3449047514070276	0
28	0.00937049346753317	6.290407582780746e-05	0.08658439600222938	-0.00014593571003740857	1.3443465367373377	0
29	0.00926448496937883	0.00020142203278768127	0.07934940329276452	0.00020020299136441614	1.3435737606317766	0
30	0.008913242912952127	0.00034137425414075025	0.0692206812657491	0.0005728361017852911	1.3424773825011727	0
31	0.008314214099319463	0.00048073864052791893	0.05615384130291529	0.0003819131050471288	1.3410096858231795	0
32	0.00746843613597485	0.0006270720960006756	0.04019102699943301	-0.0006393782845685558	1.3389737410260452	0
33	0.006363625461890038	0.0007881226822546058	0.021473876339194935	-0.001658007093485391	1.336347695085321	0
34	0.004973836859441864	0.0009510988615990482	0.0002560246638837846	-0.0009833400084424385	1.333369282110312	0
35	0.003295717244246011	0.001073193640056813	0.023085171514276356	0.002018910496863556	1.3365738116125339	0
36	0.001401486438342807	0.001110712402920681	0.04803802392820835	0.004782742663838979	1.3400743147472918	0
37	0.0005594984258357324	0.0010785212881821362	0.07394735643881956	0.002482721664074945	1.3437066441521763	0
38	0.002464116620506583	0.0010727379656212226	0.10000714393903523	-0.006307255056913626	1.3472687897204556	0
39	0.004358911131760975	0.0011810371356950492	0.12525527754749347	-0.013734092997966785	1.3505746792789777	0
40	0.006445187273897534	0.0013127760968667218	0.14857076892040666	-0.006090029889776348	1.3536646830971513	0
41	0.008764249187953866	0.0011472854938431552	0.16867367861188948	0.019469127157165755	1.355970863703264	0
42	0.010791359063630044	0.00040943524296553353	0.1841280160583824	0.038790277634857484	1.3569629829131278	0
43	0.011516124269111945	0.0006367601886497522	0.19334781231697662	0.01253201462857824	1.3584044375060564	0
44	0.010394194805153738	0.0010346341860903755	0.1946065119381697	-0.06393405796527042	1.3590695130265256	0
45	0.008569931666072766	0.00015890381158326842	0.18604976856971017	-0.11187837147361428	1.3568839562331716	0
46	0.00885244305174677	0.002682463707746926	0.16571166187736136	0.008129512860584246	1.3565521888327106	0
47	0.013589439111114938	0.00470418089145893	0.131534283532309	0.38651963649057425	1.3517714034411785	0
48	0.021895035213536907	0.004099130706541292	0.08139057017931339	0.964987324601274	1.3447496940590549	0
49	0.02913244321768785	0.00043615319906228564	0.013110193676706832	1.5675990849114891	1.3351738523133614	0
50	0.029903799655167304	0.004169512527635248	0.07549174708426871	2.043969810971984	1.3439230825792063	0
51	0.022545061372115826	0.006278171722054575	0.1865835577683893	2.370618001549908	1.3594697394831774	0
52	0.01146393020593476	0.003801120014713259	0.3222837073543592	2.618223274072215	1.3784007208155047	0
53	0.004755088255011454	0.0018385894428160597	0.48462600468418315	2.8563303843440484	1.3960779437849755	0
54	0.00800125340044612	0.0063914977527152	0.6755237643737755	3.1064313184048693	1.4255767432217072	0
55	0.019284015671639523	0.006436453832930469	0.896733589263353	3.360060450456087	1.4525502557249905	0
56	0.030645962996299334	0.002563652424305351	1.1498194160312707	3.609561597553831	1.4775408678014033	0
57	0.03517149608056011	0.0015441990871631894	1.4361174620661936	3.856652178058678	1.5098836779373614	0
58	0.03244572172769597	0.0032693986372973015	1.756702699878674	4.104601152860164	1.5496019253948694	0
59	0.02667450793810322	0.0037148490328671596	2.1123574923122086	4.352097508238394	1.5908921291492337	0
60	0.02011688269049472	0.005915716234611412	2.5035430481761605	4.595579737671398	1.6381210136109272	0
61	0.009674208207717527	0.010790260537839182	2.930374385283699	4.834503714890815	1.6927970356993318	0
62	0.009373064064062742	0.015064143255026415	3.3925994971660507	5.072301362030086	1.7497202837325776	0
63	0.03596463079068557	0.013167649926625929	3.889583401578223	5.31203091651632	1.7990762100812567	0
64	0.05920854673097864	0.0020062773686541913	4.4202976968522965	5.5515075059145005	1.834714799729532	0
65	0.06275046058430356	0.014872169333420032	4.983316154804419	5.783077459112618	1.913138052712135	0
66	0.036498597870567084	0.02761450409614182	5.576816724446904	5.999076891721604	2.206349985976122	0
67	0.01224599927843184	0.025968837354891715	6.198590107373545	6.199046983415075	2.4553545326568607	0
68	0.05808568183854068	0.007664593892679192	6.846054812860052	6.392505972243732	2.6455967412701913	0
69	0.07161478601925919	0.01711300305582495	7.516278354551356	6.5936228118428115	2.8733612501548897	0
70	0.04140657137747994	0.03130495548991014	8.206004068395478	6.810751263638749	3.093392304133881	0
71	0.01385321246732929	0.024915222655870185	8.911682952980962	7.0394370502751755	3.2259381676865817	0
72	0.05783383659843078	0.004850937182658117	9.629509958182455	7.2657707198990895	3.282668089048256	0
73	0.06639702351769672	0.010984185828150347	10.355464226493881	7.477653271287867	3.3862305731886715	0
74	0.04700808126341016	0.010750641561634633	11.085352843955933	7.673570299297869	3.467648909424139	0
75	0.028031377296818594	0.0013086424759953877	11.814857626256556	7.8610660206180425	3.523172476233855	0
76	0.030341676882060575	0.01202333359078031	12.53958436153345	8.048061699764231	3.6107648388316393	0
77	0.051565513880003744	0.013461801406980507	13.255113824909989	8.236837836706593	3.673372031579339	0
78	0.07532853200578082	0.008339034207754267	13.957053832807183	8.425679891878103	3.696932421902638	0
79	0.09004886378901089	0.004129151705452826	14.641091619068002	8.614294833729554	3.720078960957042	0
80	0.09733793474979313	0.00479384780120564	15.303045851529307	8.806565723520187	3.7497452903281796	0
81	0.10580033956891843	0.007892223820096099	15.938917639344867	9.008384116826116	3.781350805845805	0
82	0.11973200458449096	0.008204444460559762	16.544939905136264	9.223219254107214	3.8057739293591153	0
83	0.13421481693709403	0.0035713829283174	17.117624517530956	9.449822163825447	3.819584311192476	0
84	0.1405193778320175	0.0031259403650136554	17.65380660168965	9.684160431236943	3.838552233884986	0
85	0.13500185510683593	0.0077234310660518925	18.15068546331996	9.92331608722814	3.857474026304233	0
86	0.12136886140378245	0.009454211204867762	18.605861564165206	10.167237796205013	3.865708110407738	0
87	0.10468069796600021	0.010968245026502432	19.017368969938758	10.417062189139662	3.8730129396942203	0
88	0.08531995504457024	0.014285418188994932	19.383702668898756	10.672548365366032	3.8827697945387687	0
89	0.06010372483756932	0.018241274368301166	19.703840151689768	10.931526168370356	3.8930344407308857	0
90	0.027904592586620147	0.020742494318621324	19.977256660990562	11.191477362085928	3.900304910834863	0
91	0.008709737121446626	0.02255139595063496	20.203933560113878	11.451111728730114	3.903598257060214	0
92	0.048517202162460915	0.026661771387392643	20.384359328712	11.710365433449839	3.910522825941243	0
93	0.09558037405387365	0.03318927756238046	20.519522775340754	11.969408361865062	3.9215747974491415	0
94	0.1541659818782395	0.03708279812604803	20.610898170967005	12.227983161624216	3.9281996426613035	0
95	0.2196245390483602	0.03355822298739449	20.660422157372437	12.485127159334876	3.922201512543933	0
96	0.2788616613645756	0.025567075172705813	20.67046246026594	12.7388633827383	3.908676016462639	0
97	0.32399298275425825	0.022865337902609303	20.643778631592944	12.986926772564612	3.904126195535547	0
98	0.36435536733064766	0.03096060164209191	20.583475266018883	13.22969019645401	3.9177936708475825	0
99	0.4190076585666658	0.04157227270130483	20.49294839065207	13.47268031731502	3.9358689369042272	0
100	0.4923918173101747	0.03753722268278904	20.37582600089927	13.722584981287081	3.9289744428749134	0
101	0.5586534975043622	0.009418474860094055	20.235903971595935	13.97536251605635	3.8816523620739907	0
102	0.5752802253148384	0.03375095978002094	20.07707877740935	14.207416987385209	3.922528995066405	0
103	0.5157045654647712	0.07146812538752856	19.903278608215253	14.384700626451927	4.049954357033018	0
104	0.38955083301078486	0.08917714933081233	19.71839457837046	14.487309083744913	4.136169000503163	0
105	0.23213731950147287	0.08936415376199533	19.526213784850366	14.526104399164304	4.13530229363879	0
106	0.07439381464879569	0.08754244975722422	19.330355911893392	14.533545090508232	4.124122593322373	0
107	0.08013394859667966	0.0974229840830335	19.134214878820842	14.538960347133374	4.173465556293128	0
108	0.25210276592621184	0.11665323613574405	18.940906721556406	14.552766777374545	4.317415152431816	1
109	0.458016777030565	0.12473882930763276	18.753224560543984	14.569832743050124	4.384571617187979	1
110	0.678203515376859	0.09825511363396722	18.573601192494234	14.5820709832799	4.172662688301116	0
111	0.8516413978267466	0.0337748754911615	18.4040795716848	14.586600870058922	3.9046753951537623	0
112	0.9112591384091205	0.04355379452058432	18.246291221546958	14.585466312795845	3.919781911264326	0
113	0.8343767885196529	0.09808948421630703	18.10144243731065	14.581491517309347	4.167359179141588	0
114	0.6612285153866585	0.11205553710961898	17.97030800275262	14.575609529931723	4.271559161128499	1
115	0.46342778737209545	0.09553982512693446	17.853232044869273	14.567087650592345	4.15105182259438	0
116	0.29478099027131677	0.0714306676564718	17.75013558485657	14.554995763319623	4.024809664151965	0
117	0.16869211392993266	0.05502345670457621	17.66053030669013	14.539095136037718	3.9429240800902066	0
118	0.07156576279661664	0.047348763841685224	17.583538050128812	14.519722227294167	3.912168542822916	0
119	0.012012628043921891	0.04212913126335209	17.517915537393684	14.497270013738342	3.9007120311291894	0
120	0.08637668362924211	0.03473881068010454	17.46208385658091	14.471886521089242	3.8858258426072547	0
121	0.14769468411756193	0.025201276543057524	17.414162244879673	14.443522593975635	3.8675632233259134	0
122	0.19217636111352698	0.0158745723026239	17.37200573611527	14.412114744924432	3.849986152920308	0
123	0.22019387406455326	0.008389051888253174	17.333246255599395	14.377685908776973	3.8357796453219954	0
124	0.23499729694574256	0.002707441551417125	17.295336756705588	14.340322112348062	3.8247283143364306	0
125	0.23977092869808114	0.0019825245467192526	17.25559799459981	14.300111799915072	3.822730265152725	0
126	0.2362652810195338	0.006179507869146367	17.21126752063164	14.25712564780343	3.8275143123074966	0
127	0.2253506529854299	0.009768511194330004	17.159550454418728	14.211430209846533	3.831725723281721	0
128	0.20810036016914957	0.012379946816785226	17.0976715488842	14.163084506380848	3.8339084489259134	0
129	0.18624013711115506	0.01383764964467156	17.022928006693903	14.112111160817351	3.833637296496973	0
130	0.16180670779949713	0.01433080867146301	16.932742436155653	14.05850023650792	3.831119764258383	0
131	0.13650286255509947	0.014257598783306055	16.824715253322417	14.002293719921218	3.8269333312611353	0
132	0.11132855484935611	0.013861738604201493	16.69667574836911	13.943685976782177	3.8213973948746482	0
133	0.08685354434797876	0.012919874066992049	16.54673094266127	13.882972343049014	3.8140265188129363	0
134	0.06404186873436224	0.010845707734551666	16.373311273442006	13.820265126585614	3.8037037409254295	0
135	0.04489250595386629	0.0073832011272062376	16.175212061684704	13.75521073526252	3.7898877846999355	0
136	0.03185639698495546	0.003403754303287043	15.951629652244346	13.687186874423347	3.774011726784602	0
137	0.02584628883349982	0.0006934296407241219	15.702191071785153	13.616155584206217	3.7591209574782014	0
138	0.024622168752491902	7.274378205668341e-05	15.426976037662676	13.543435725479139	3.7469187948598703	0
139	0.024495635444463204	0.0008113143680501672	15.12653017907977	13.471024853754445	3.7352100028366166	0
140	0.02593179294409076	0.0067558470309373175	14.801868409740274	13.399085492564287	3.73182397137857	0
141	0.037863544791419734	0.01947284036826019	14.454467528350916	13.323854373450242	3.739701369189075	0
142	0.07224574804194717	0.03125955362102617	14.08624732910266	13.239885439019117	3.7452133297485677	0
143	0.1274363571377366	0.02692549876007501	13.699539787776454	13.14752693458121	3.719544070213271	0
144	0.1749790666563884	0.002096375746855339	13.297046258827711	13.059281402357545	3.654297370839663	0
145	0.1712949737303422	0.04347909455041507	12.881783082526717	12.99518511980125	3.700755443607365	0
146	0.09456464447767399	0.06936532230013981	12.457016566210003	12.966457101497824	3.783006468310378	0
147	0.027857747304352642	0.061575035799479955	12.026188973444784	12.962519778126387	3.702829753244593	0
148	0.1365267874786582	0.029289796025859308	11.592837907272228	12.957517034601498	3.5569810998496876	0
149	0.1882044113059198	0.0018302024597781977	11.160512207794133	12.931415210524499	3.457888161817496	0
150	0.1849479396465279	0.014725073699155239	10.732687992340583	12.883603088585202	3.4372714191101403	0
151	0.1589288395778521	0.011746592029738608	10.3126885325599	12.827153749298368	3.3827389401128647	0
152	0.13816731710985053	0.005113344658434001	9.90361124351789	12.774058233888457	3.3187174581618217	0
153	0.12911544339213954	0.003136288941792978	9.508264327965435	12.727234615671067	3.2628690456076255	0
154	0.12355488315023866	0.0058110543081491065	9.129114808294808	12.683110740726852	3.2158843569298896	0
155	0.11327507567176998	0.00911913079733083	8.768248932350339	12.637898075930105	3.1699040546035313	0
156	0.09715896773221377	0.010348551692586132	8.427345299643301	12.590797423399621	3.1026257855172554	0
157	0.07887669053453017	0.009651609814613722	8.107660522487112	12.543140260965965	3.0199433907231197	0
158	0.061829557616953856	0.008490952193986594	7.81002680561634	12.4962360870672	2.937671442938286	0
159	0.04683700902812582	0.007812520978626045	7.534860490602511	12.450333754538725	2.8585933603190883	0
160	0.03304867221459595	0.007561786958956644	7.2821803599152535	12.404975092608167	2.7832437343544165	0
161	0.019710363856662028	0.007252544391455389	7.051634321612276	12.3597457463015	2.7111540925132362	0
162	0.006926055040903378	0.006599594253199975	6.842532991047465	12.314610219153717	2.642199173840174	0
163	0.004696975361664357	0.005676264465008844	6.653888642281304	12.269768187506108	2.576893235655633	0
164	0.01468104211860588	0.00470537620210091	6.484458010710068	12.22539056136315	2.5159104102291296	0
165	0.022941969262037176	0.0038280046184203734	6.332787481539433	12.181511398901517	2.4595913928845086	0
166	0.0296448218625045	0.003044863048923256	6.197259288045878	12.138086390673235	2.407838540743169	0
167	0.034956167496631	0.00229573194154363	6.076137461395425	12.09508714341926	2.3603008331157653	0
168	0.03893654258624846	0.0015474934380885902	5.967612412939784	12.052536055507783	2.316569992499331	0
169	0.04158831326132173	0.0008151236511245684	5.8698431837519385	12.010482428645295	2.276238621344229	0
170	0.04294058683131041	0.00013287444878592666	5.780996558605129	11.968968189868367	2.2394319526135047	0
171	0.04308324748799919	0.00047419120152842123	5.699282407110699	11.928015702129118	2.205731512961401	0
172	0.04215073931759328	0.0009967882132792608	5.622984778387341	11.88763587248012	2.1746188214741005	0
173	0.04029421052894655	0.0014351208346727491	5.550488433174712	11.847839818520724	2.144423669575193	0
174	0.037664749381784546	0.00179190752189691	5.4803006451856175	11.808643399525973	2.114567456799293	0
175	0.034408922996433944	0.0020689637180495678	5.411068238928227	11.770064797716204	2.0844906771261695	0
176	0.030670338025473143	0.0022673819039413373	5.341589952178212	11.732120445814397	2.053663859349738	0
177	0.026590872867773285	0.0023895809074887496	5.27082431634838	11.694823337351325	2.021598952147473	0
178	0.022308281613609537	0.002440643316744172	5.197893336355108	11.658184069294416	1.9878566123254655	0
179	0.017951426414812843	0.002427801054943883	5.1220823228948476	11.622212704088348	1.9520478333651026	0
180	0.013636407485080326	0.0023590983570630636	5.042836284487758	11.586919804260294	1.9138323830657493	0
181	0.009465043442729026	0.002242599168030636	4.959753324813173	11.552316297287804	1.8887905517560044	0
182	0.00552474198883246	0.0020863573117527803	4.872575513679967	11.518412706784684	1.879942276604572	0
183	0.0018884158421190733	0.0018985465805709638	4.7811777086274745	11.485218576034002	1.8705883083475798	0
184	0.0013858366306269687	0.0016873009219817055	4.685554800030084	11.45274266587148	1.8607370714117168	0
185	0.004254772254313366	0.0014603481947719384	4.585807837228955	11.420993687806266	1.8504064042225319	0
186	0.006689398504638788	0.0012247005485039424	4.482129468285933	11.389980667277872	1.8396218062079366	0
187	0.008673820734911075	0.0009864680346952474	4.374789093147047	11.35971240669113	1.8284148721874751	0
188	0.010203755582775642	0.0007508496057659075	4.2641180910147485	11.330196595355865	1.816822027329835	0
189	0.011285020293723136	0.00052247981171347	4.150495439209586	11.301439739789206	1.804883871757795	0
190	0.011932622233263857	0.00030593125729633935	4.03433399432747	11.273448432154295	1.792644802651714	0
191	0.012170719780492334	0.00010563391288725445	3.9160676585464143	11.24623070395175	1.7801780004905903	0
192	0.012032421408369132	7.50944718187728e-05	3.796139605862768	11.219795228988872	1.767769065720203	0
193	0.01155785006545429	0.00023496769887601174	3.6749916960660376	11.194148226283936	1.7553473011910454	0
194	0.010790557884821084	0.0003743086380608822	3.5530551594878856	11.169291540598214	1.7428049370605194	0
195	0.009774656337670606	0.0004933870003890704	3.43074259392541	11.145225220817162	1.7301107444644326	0
196	0.00855484712515775	0.0005912154207717863	3.308441277391089	11.121952700297562	1.717303415488926	0
197	0.007178542187158854	0.0006662090798155249	3.186507767034129	11.099482921085935	1.7044184690248432	0
198	0.005696781309630694	0.0007180948629628009	3.0652637260951	11.077826750224814	1.6914907418094058	0
199	0.004161740387724322	0.0007490031541572458	2.944992897347667	11.056991239756654	1.678555589343669	0
200	0.002622272761383826	0.0007624595932144967	2.825939123276028	11.036977555835072	1.6656468601287127	0
201	0.0011211911967183852	0.0007611253347513634	2.7083053002330817	11.017784343560479	1.652793095114591	0
202	0.0003034986494014902	0.0007453538396359318	2.5922531458750457	10.999412298674768	1.6400151996998429	0
203	0.0016148517287781772	0.0007139456802175426	2.4779036559833467	10.981864919760378	1.6273276186207428	0
204	0.002774599823187174	0.0006666115949077291	2.365338127969198	10.96514588188119	1.614742104702843	0
205	0.003745140384086909	0.000605975790609151	2.2545996334524046	10.949257550892629	1.6022707005703078	0
206	0.004495079582019557	0.000537153200384612	2.1456948308104886	10.934202413606066	1.5899250356000374	0
207	0.005004038916478493	0.0004652905969029057	2.0385960199632724	10.919984552684753	1.5777126841247304	0
208	0.00526312168465104	0.0003932797275050569	1.9332433553112645	10.906608678811265	1.5656339610846512	0
209	0.005271332227691161	0.00032115076378759315	1.829547148063369	10.89407815104111	1.5536813265510874	0
210	0.005030902193118081	0.0002471818040751129	1.7273902055027939	10.88239462499085	1.5418413196518315	0
211	0.004544540185824175	0.00017001971552541495	1.6266301713566937	10.871559318510702	1.5300978820002238	0
212	0.003816376496953211	9.038557294488133e-05	1.5271018477036187	10.861573827916112	1.518434964819515	0
213	0.0028558556762803278	1.0870195116338514e-05	1.4286194942178347	10.852439588907638	1.506861320952199	0
214	0.0016811914979868448	6.58959374007775e-05	1.3309791145362162	10.84415712957336	1.4954679261356176	0
215	0.00031950085854859367	0.00013867637954403228	1.233960751696365	10.836726247460144	1.4841381258857762	0
216	0.0011956971423714435	0.00020735107260900845	1.1373308245109692	10.830146684777548	1.4727891132469966	0
217	0.0028266086479753483	0.00027172539355417986	1.040844544055474	10.824418292553819	1.4613917727691743	0
218	0.004531317990862149	0.0003310650128715458	0.9442484538921715	10.819540665954033	1.4499146278999093	0
219	0.006263256347223134	0.0003848209535511249	0.847283139058911	10.815513009003386	1.4383251388927412	0
220	0.007972093426596771	0.0004333864971343543	0.7496861471083555	10.81233443262864	1.4265910291431405	0
221	0.009606112103346831	0.0004774334765205962	0.651195159561017	10.810004136096776	1.4146797092855328	0
222	0.011113559483638014	0.0005158109214774185	0.5515514440969106	10.808521172503738	1.4025558896655475	0
223	0.012440434934910982	0.0005442655031974997	0.4505036068270043	10.80788410687255	1.3901804571733143	0
224	0.013526159529249071	0.0005581216348195597	0.3478116503146368	10.808090932380942	1.3775146265542886	0
225	0.014304103808992608	0.000558659907691229	0.24325132700294297	10.809139462625053	1.3645287006879505	0
226	0.01471348280101381	0.0005562479500853144	0.13661875979804108	10.811028164299287	1.3512062714147333	0
227	0.014716862984171186	0.0005614144645722345	0.0277352823064984	10.813756487629103	1.337226319647622	0
228	0.014301977346532269	0.0005660946303108561	0.08354756875594578	10.817323285897901	1.3445610750541905	0
229	0.013450478915594033	0.0005350984651588163	0.19734299648822953	10.821723977024911	1.3587736421266488	0
230	0.012091648907189168	0.00042899478861857694	0.3137239288367199	10.82695040628567	1.3731223253618707	0
231	0.010096462477225288	0.000247661830026542	0.4327181701762561	10.83299684824282	1.3876020996353784	0
232	0.007348422109574315	4.6385461814325846e-05	0.5543038590412362	10.839869020834973	1.4023103652496023	0
233	0.003842642287317233	0.00010809608024180822	0.6784053833700192	10.8475866795733	1.417501227201227	0
234	0.0002928269283462015	0.00020328141474634277	0.8048899121202757	10.85617385108238	1.4329630741649755	0
235	0.0048917681242315325	0.000292191375555962	0.9335647046582001	10.86564352514667	1.4485797278174415	0
236	0.009864640924821089	0.0004326863824033172	1.0641753566048	10.87599169470065	1.4643958390114793	0
237	0.015206636363332748	0.0006228958945139976	1.1964051328456025	10.887207578911744	1.4803699153420098	0
238	0.02089235453880356	0.0008014281428232219	1.3298755252017351	10.899290410013634	1.4963705176429651	0
239	0.026771559840467418	0.000902224486694218	1.4641481536552081	10.912257609443751	1.5122502057667033	0
240	0.03256212048289164	0.0009043835396873624	1.5987281058309883	10.926139657362148	1.5279174110942366	0
241	0.03793061389099428	0.0008460193674570526	1.733068779775622	10.940966968982329	1.543360604288618	0
242	0.04259699265876726	0.0008115515493036015	1.8665782604028942	10.9567519668509	1.5586346002772495	0
243	0.04641758275460539	0.0008972365314876378	1.9986272208430207	10.973468298131055	1.5738136821851159	0
244	0.049409873237868496	0.001150466002655004	2.1285582966992598	10.99104203791077	1.5889031822810018	0
245	0.05167298024916178	0.0015105794665431008	2.255696834109124	11.009378768173253	1.603748655428	0
246	0.05320289260618338	0.0018081524024548719	2.379362861818675	11.028427628165732	1.6180288651067305	0
247	0.0537003731061958	0.0018453078322570628	2.4988840838207684	11.048241637580356	1.6313731684597277	0
248	0.05251435139042293	0.001514239567859347	2.6136096337856474	11.06898094893973	1.643544997574299	0
249	0.04879878076260269	0.0008789624705474175	2.722924277922444	11.090840737884669	1.6545758240153738	0
250	0.041832791346738674	0.0001532469565055511	2.8262627025215505	11.113938385195938	1.6651493908946722	0
251	0.03131962021422474	0.0004360306273308613	2.9231234800820163	11.138231775874765	1.6756991710781393	0
252	0.017430085790200778	0.0008042294530363273	3.0130822768799916	11.163536128016974	1.6860020897739556	0
253	0.000515843366281743	0.001042032297615448	3.0958038470724003	11.189641814381517	1.6952844876352091	0
254	0.019284487479634294	0.0013022050359690132	3.171052354487406	11.216446551766262	1.703768774793605	0
255	0.042192239595893355	0.0016697349276734962	3.2386995726833434	11.243988073108152	1.7115852982365354	0
256	0.06853743981190341	0.002137643885333676	3.2987305363281516	11.272334080810467	1.7187311961380443	0


==> data/perf.dat <==
4 setup_CARLA 14.02
5 Autoware 21.42
6 simulation 258.48


==> data/perf.dep.dat <==
item mutation CARLA Autoware simulation checker feedback logging
x 2.16 14.02 21.42 258.48 0.003 0.28 6.3


==> data/perf.others.dat <==
4 simulation 141.3


==> data/perf.sys.dat <==
0 mutation 2.16
1 detector 0.13
2 feedback 0.28
3 logging 6.3


==> data/quality-66-3.dat <==
1 -0.125 10
2 -2.125 10
3 -4.125 10
4 -0.125 9
5 -2.125 8
6 -3.125 7
7 -2.125 6
8 -3.2 5
9 -8.25 5
10 -3.25 4
11 -3.14 3
12 -2.14 2
13 -3.14 1
14 -3.14 0


==> data/quality-66-6.dat <==
1 -6.166666666666667 10
2 -8.166666666666666 10
3 -8.25 10
4 -6.2 9
5 -8.166666666666666 8
6 -4.166666666666667 7
7 -6.166666666666667 6
8 -10.166666666666666 6
9 -6.166666666666667 5
10 -7.166666666666667 4
11 -9.166666666666666 3
12 -10.25 3
13 -10.333333333333334 3


==> data/understeer.dat <==
0	2.0765127055333256e-06	3.5608386663157123	0.0	0	0
1	-7.87938513103301e-07	3.551949617655094	0.0	0	0
2	-2.207241250908032e-06	3.5432192393962487	0.0	0	0
3	5.312364669190943e-07	3.534781889436706	0.0	0	0
4	6.2996227266020865e-06	3.5267743249790597	0.0	0	0
5	8.148800579513397e-06	3.519333025554083	0.0	0	0
6	-1.2470755253129473e-06	3.5125915140050155	0.0	0	0
7	-1.799839002334028e-05	3.5066777314871334	0.0	0	0
8	-2.1983766094406713e-05	3.501711498563085	0.00959759173180771	5.245614035087718	0
9	6.550452166352299e-06	3.4978020678863353	-0.008348222989692436	0	0
10	5.389645211650233e-05	3.4950457501443495	-0.057330320904190095	0	0
11	6.1006779971832325e-05	3.4935235781824505	-0.1404898096043657	0	0
12	-2.55665140689e-05	3.4932989682071796	-0.26048967118008187	0	0
13	-0.00015931805347638923	3.4944153449084254	-0.41939036718921124	0	0
14	-0.00016743099861605068	3.4968937183486717	-0.6185324042261056	0	0
15	9.355439511292376e-05	3.500730226634655	-0.8584310736611578	0	0
16	0.00046963907708201134	3.5058936794487936	0.0	0	0
17	0.0004567407006641099	3.5123231489911984	0.0	0	0
18	-0.00032628699613196046	3.5199256603031417	0.0	0	0
19	-0.0013788764068751352	3.5285740389362634	0.0	0	0
20	-0.0012358199034279752	3.5381049843690944	0.0	0	0
21	0.001103067889162444	3.5483174518609855	0.0	0	0
22	0.004034572761107914	3.5589714406475803	0.0	0	0
23	0.0033151460809701205	3.5697872995863302	0.0	0	0
24	-0.0036387678715626725	3.580445670057526	0.0	0	0
25	-0.011752263234592752	3.5905881879742085	0.0	0	0
26	-0.008786449313274637	3.599819061049236	0.0	0	0
27	0.011745478549862734	3.607707624027884	0.0	0	0
28	0.03372886737379759	3.6137919530742932	0.0	0	0
29	0.021506642796443688	3.617583589489341	0.0	0	0
30	-0.04104051314254846	3.6185733817754504	0.0	0	0
31	-0.09981141737428259	3.6162384053432435	0.0	0	0
32	-0.03042962010018996	3.6100498635742677	0.0	0	0
33	0.27715484388263417	3.5994818157181108	0.0	0	0
34	0.8123419240420195	3.5840205221410404	0.008576602535779559	5.245614035087719	0
35	1.432510001025164	3.5631741543186997	0.005354077581668819	5.24561403508772	0
36	1.973942821498798	3.536482590972597	-0.010144831673675253	0	0
37	2.3717083084655957	3.503527010397724	-0.03825200460228256	0	0
38	2.6704482012869843	3.463938985849382	-0.07915998089375673	0	0
39	2.9420451562287093	3.4174087933691086	-0.13293123519854202	0	0
40	3.2156874615192845	3.3636926553917457	-0.19950963775186395	0	0
41	3.478311189751829	3.3026186793720083	-0.27873306253217817	0	0
42	3.7136191785265735	3.2340913138635905	-0.3703461742775933	0	0
43	3.925091711814393	3.1580942275897774	-0.47401257855960627	0	0
44	4.128158615583562	3.0746916017540795	-0.5893257719335627	0	0
45	4.333096526908463	2.9840278929623554	-0.7158186249742661	0	0
46	4.539720067872707	2.8863261659845634	-0.8529713714268886	0	0
47	4.744368247611302	2.7818851201384467	0.0	0	0
48	4.947361261025621	2.671074952704025	0.0	0	0
49	5.153324617857329	2.554332220494622	0.0	0	0
50	5.366703510796784	2.432153871095523	0.0	0	0
51	5.588470758817418	2.3050906153601836	0.0	0	0
52	5.81644671531862	2.1737398066298383	0.0	0	0
53	6.047422322200752	2.0387379845823346	0.0	0	0
54	6.278794652715424	1.900753230905329	0.0	0	0
55	6.509209189202323	1.7604774655123014	0.0	0	0
56	6.7386177608232405	1.6186187878491805	0.0	0	0
57	6.9677699795339665	1.475893947471592	0.0	0	0
58	7.197076475676459	1.3330210173853725	0.0	0	0
59	7.425520818707585	1.1907123361894507	0.0	0	0
60	7.650654548710104	1.0496677702662969	0.0	0	0
61	7.869958752609913	0.9105683279883908	0.0	0	0
62	8.082711902090157	0.7740701528119373	0.0	0	0
63	8.290948900570763	0.6407989465288912	0.0	0	0
64	8.498575164003729	0.5113449204759245	0.0	0	0
65	8.709087968785887	0.3862584120842161	0.0	0	0
66	8.923670788383006	0.26604630556100517	0.0	0	0
67	9.141274084636967	0.1511693459946639	0.0	0	0
68	9.360504173293355	0.042040349620925566	1.1152942611192227	0	0
69	9.581378476233066	0.0609767787462171	-0.5555054299186084	0	0
70	9.80517695021235	0.15756737739585464	0.0	0	0
71	10.032696267865337	0.247465895431734	0.0	0	0
72	10.262986218532532	0.3304554807648825	0.0	0	0
73	10.494110360183283	0.4063674460453678	0.0	0	0
74	10.725236713119516	0.47508073079583607	0.0	0	0
75	10.9579084930614	0.5365214366866442	0.009515111026827216	5.24561403508772	0
76	11.195112888778707	0.5906624754843945	0.0005917153372734686	5.245614035087719	0
77	11.438859135735568	0.6375233347513835	-0.023642769034517574	0	0
78	11.688395411276609	0.6771699329533574	-0.0613419033138197	0	0
79	11.94066831801119	0.7097145050676559	-0.11131069117221043	0	0
80	12.19259014913234	0.7353154337641824	-0.17270271275422205	0	0
81	12.442970999863407	0.754176917498747	-0.24486239493894404	0	0
82	12.692323859283833	0.7665483440401791	-0.32723762431766656	0	0
83	12.940959431590054	0.7727232216015025	-0.41932866275529546	0	0
84	13.187563232118526	0.7730375202423703	-0.5206563074208012	0	0
85	13.429806639157524	0.7678673015098707	-0.6307397784976975	0	0
86	13.666261130108754	0.7576255644272597	-0.7490783685642801	0	0
87	13.897583005352818	0.7427583018409891	-0.8751327118260304	0	0
88	14.125871656809355	0.7237398276911149	0.0	0	0
89	14.352967454925018	0.7010674884683237	0.0	0	0
90	14.579262244949366	0.675255903648241	0.0	0	0
91	14.803815974320019	0.6468308907244017	0.0	0	0
92	15.025264713693106	0.6163232238913502	0.0	0	0
93	15.24244661637733	0.5842623553971282	0.0	0	0
94	15.454215817823641	0.5511702012914146	0.0	0	0
95	15.65891858778669	0.5175550660557152	0.0	0	0
96	15.854447378377255	0.48390575865327873	0.0	0	0
97	16.039143164673792	0.450685938038448	0.0	0	0
98	16.212746869023295	0.4183287183294534	0.0	0	0
99	16.37639391567107	0.38723156007233245	0.0	0	0
100	16.53161843287444	0.3577514734790298	0.0	0	0
101	16.6793313687031	0.33020056515772683	0.0	0	0
102	16.819602505958596	0.3048419743785164	0.0056383762115490565	5.245614035087718	0
103	16.95209364688852	0.28188626511706466	-0.015601542789634548	0	0
104	17.076406508512644	0.2614883573944513	-0.06678429282564981	0	0
105	17.192014150612742	0.24374508850812754	-0.1493145477032313	0	0
106	17.298139614429154	0.2286934906986972	-0.26207923827192614	0	0
107	17.393988418936264	0.21630986071265731	-0.40073931044309596	0	0
108	17.47919174695961	0.20650968336274622	-0.5574524153830533	0	0
109	17.554009370571187	0.1991484587232589	-0.7212657833366263	0	0
110	17.619141194224255	0.19402347350061064	-0.8792312077684372	0	0
111	17.675403417038996	0.19087655422022928	0.0	0	0
112	17.72353175617032	0.18939784460892667	0.0	0	0
113	17.764118146027492	0.18923065815834073	0.0	0	0
114	17.79757961275668	0.18997745845694178	0.10113286190642583	5.250626068670271	0
115	17.82416632215614	0.19120700206269384	-0.06326199383049594	0	0
116	17.84407591126079	0.19246263967487082	-0.5023789896087493	0	0
117	17.85761982688806	0.19327172430319603	0.0	0	0
118	17.865274478852385	0.19315603569228185	0.0	0	0
119	17.867549133208012	0.19164310327392228	0.0	0	0
120	17.8648116552669	0.18827829083827258	0.0	0	0
121	17.857261358293613	0.18263748871307056	0.0	0	0
122	17.8450670946194	0.17434023758471967	0.0	0	0
123	17.8285184953028	0.16306307703442055	0.0	0	0
124	17.808048119880343	0.14855287196427203	0.0	0	0
125	17.784114566338754	0.13063983121394848	0.0	0	0
126	17.757048357749984	0.10924990934099349	0.0	0	0
127	17.726988862926625	0.08441628292905715	0.0	0	0
128	17.693975888289007	0.05628960933466926	0.0	0	0
129	17.658133504643185	0.025146789617018737	0.0	0	0
130	17.619794983554957	0.00860204165691627	2.082709918597991	0	0
131	17.579469616375764	0.04440857836551991	-0.384497036927916	0	0
132	17.537704946616486	0.08158372068136333	-0.663099243298323	0	0
133	17.49498284707944	0.11929749604176375	-0.7747834300347792	0	0
134	17.45171845020871	0.15658169734733618	-0.8379094821107127	0	0
135	17.408312159879333	0.19233535226437976	-0.8807657480078506	0	0
136	17.365181789948437	0.22533307603340952	-0.913696683771063	0	0
137	17.322772225276847	0.25423629984872126	-0.9415535443008521	0	0
138	17.281575349971614	0.2776073081370939	-0.9671317226583982	0	0
139	17.242129915095557	0.29392596003794813	0.0	0	0
140	17.204925787514398	0.30160891037807247	0.0	0	0
141	17.17023929037979	0.2990310802660047	0.0	0	0
142	17.1380682770222	0.2845490567563644	0.0	0	0
143	17.108283836402794	0.25652602834528193	0.0	0	0
144	17.080888110880277	0.21335779291564214	0.0	0	0
145	17.05614847482172	0.15349931050621093	0.0	0	0
146	17.034510644383072	0.075491217916919	0.0	0	0
147	17.016395764390744	0.022014320720269872	3.062098540173621	0	0
148	17.00203124834273	0.14022908092005054	-0.2618771175271787	0	0
149	16.991361301767455	0.2802062281697	-0.5807148082269242	0	0
150	16.98400643857772	0.4428204164669029	-0.703954011399694	0	0
151	16.97927934956982	0.6287511873826871	-0.770894427249771	0	0
152	16.97632320329876	0.8384702940123443	-0.8138729800652483	0	0
153	16.97438431194286	1.0722335182061142	-0.8444001997287276	0	0
154	16.973073711654642	1.3300774483550655	-0.8676029065391143	0	0
155	16.97238013428707	1.6118215316751598	-0.886110613147983	0	0
156	16.972308618793026	1.9170755275918827	-0.9014099653011438	0	0
157	16.972293505864283	2.245252306449651	-0.9144033030576065	0	0
158	16.970802035893193	2.5955857903958006	-0.9256683400199991	0	0
159	16.96557644432198	2.9671537153095175	-0.9355903076834244	0	0
160	16.954610204436076	3.3589047671223833	-0.9444341510098974	0	0
161	16.93738273368004	3.7696894778494534	-0.9523863205375606	0	0
162	16.91544030944979	4.1982940621348455	-0.9595801705186237	0	0
163	16.89143255677949	4.643476189075036	-0.9661120583055476	0	0
164	16.86659306526541	5.104001581441041	-0.9720519409866976	0	0
165	16.838377260120613	5.578680343356341	-0.977450598433069	0	0
166	16.80102560332891	6.066402017169775	-0.9823447284105955	0	0
167	16.749936644324787	6.566168505959811	-0.9867606710442092	0	0
168	16.68641147339624	7.0771241040436434	-0.9907172384309969	0	0
169	16.617368674140565	7.598581912333998	-0.994227954099496	0	0
170	16.54877537924293	8.130045901379551	-0.9973028961599089	0	0
171	16.478424303480274	8.671227902947402	0.0	0	0
172	16.395922808377655	9.222058920829646	0.0	0	0
173	16.29208641597909	9.782694326435367	0.0	0	0
174	16.170507335070674	10.353512658074115	0.0	0	0
175	16.04986324450762	10.935107813471337	0.0	0	0
176	15.952694155723686	11.528274441293446	0.0	0	0
177	15.889610879811295	12.133986402272873	0.04228767503209317	5.245614035087718	1
178	15.853145847096755	12.753368369250598	0.03814007335992261	5.245614035087719	1
179	15.825940576158619	13.387660963743357	-0.008461496429788332	0	0
180	15.794108378666754	14.038180216332165	-0.09296788430942	0	0
181	15.753797033767228	14.706272522531053	-0.21032635402335137	0	0
182	15.708221315843993	15.393266601985205	-0.3550771653667543	0	0
183	15.661309360565905	16.10042422444358	-0.5214765874564169	0	0
184	15.61426032479159	16.828891607733	-0.7036386664015696	0	0
185	15.566095912127496	17.57965338950731	-0.8956868666465964	0	0
186	15.51564078634148	18.35349090869703	0.0	0	0
187	15.462605123597912	19.150946217500934	0.0	0	0
188	15.407410354299142	19.9722928372212	0.0	0	0
189	15.350580951923968	20.817513860479412	0.0	0	0
190	15.292394372953686	21.68628765143499	0.0	0	0
191	15.232888984704115	22.5779810893768	0.0	0	0
192	15.172014594467004	23.491649992501333	0.0	0	0
193	15.109755337284808	24.426046062952594	0.0	0	0
194	15.046206295947105	25.379629482728735	0.0	0	0
195	14.98162606373955	26.350586201685392	0.0	0	0
196	14.91640260514528	27.3368489716864	0.0	0	0
197	14.85084203371646	28.336121257562944	0.0068490507962093205	5.245614035087719	1
198	14.78488340677324	29.345903262119517	-0.00288137155432611	0	0
199	14.718109301028921	30.363519390432774	-0.028303551278959355	0	0
200	14.650320889783416	31.386146499005388	-0.06831319290644053	0	0
201	14.582250695469545	32.41084222746838	-0.12163193645123553	0	0
202	14.515237091258335	33.43457266102673	-0.1868463588353083	0	0
203	14.449031870757231	34.45423861669125	-0.26244315298091386	0	0
204	14.379003220697594	35.46670004035573	-0.34684050366988656	0	0
205	14.296585207584288	36.468798311196224	-0.4384159259370401	0	0
206	14.19641570250669	37.457376597988464	-0.5355309957973383	0	0
207	14.087018796831984	38.429298758950914	-0.6365534875249738	0	0
208	13.992290280489554	39.381467596050896	-0.7398774439330633	0	0
209	13.931209557257217	40.3108434782821	-0.8439416587807447	0	0
210	13.884789681645724	41.21446431636309	-0.9472469617668745	0	0
211	13.790164351090086	42.08946756767883	0.0	0	0
212	13.599723235123045	42.933114492231894	0.0	0	0
213	13.37592849840881	43.74281647046895	0.0	0	0
214	13.302621263643688	44.516162944834925	0.0	0	0
215	13.505198145667254	45.25095039873868	0.0	0	0
216	13.765142860173553	45.94521164314017	0.0	0	0
217	13.446045033688318	46.597244562671065	0.0	0	0
218	11.883548976834959	47.205639458809166	0.0	0	0
219	9.018177004126512	47.76930420293997	0.0	0	0
220	5.642188305565	48.28748646059937	0.0	0	0
221	2.9027843080516034	48.75979218036654	0.0	0	0
222	1.4763800640272742	49.18619939550167	0.0	0	0
223	1.1884017217676186	49.567066299425484	0.0	0	0
224	1.3578146728438425	49.903132636666896	0.0025245830937661237	5.245614035087719	0
225	1.4202245260421378	50.195513700576306	-0.005679140026497725	0	0
226	1.2425093888047734	50.445686579759546	-0.02384266004924818	0	0
227	0.9934517660647939	50.6554686836323	-0.05110614940650918	0	0
228	0.8589909333327748	50.82698896347884	-0.08653886616681024	0	0
229	0.8907284680020205	50.962652593888926	-0.12915803838446366	0	0
230	1.0213429849140967	51.06510015820361	-0.1779459245022536	0	0
231	1.1296016840665766	51.137162572604396	-0.23186494262795224	0	0
232	1.09422983669003	51.181813088026125	-0.289870979665238	0	0
233	0.8586806703059393	51.20211774144386	-0.3509252153162627	0	0
234	0.48829994806309995	51.20118560317003	-0.414005005780921	0	0
235	0.14127146128848114	51.182120092933495	-0.478114476127834	0	0
236	-0.05064399319711203	51.1479725208316	-0.542295338743104	0	0
237	-0.07595792718160282	51.10169886020404	-0.605638090829696	0	0
238	-0.021207162401825908	51.04612059140927	-0.6672933435919961	0	0
239	0.023234973867633457	50.98389027946665	-0.7264828035770599	0	0
240	0.025968348611254514	50.917462371836756	-0.7825093943766566	0	0
241	0.006157678957460235	50.84906953007105	-0.8347660791521068	0	0
242	-0.008520137123093489	50.78070464403898	-0.8827430359705922	0	0
243	-0.008730988199646624	50.71410852252295	-0.9260329234542002	0	0
244	-0.0016880475107983713	50.65076311203169	-0.9643340597521489	0	0
245	0.003171504039393561	50.59188997042908	0.0	0	0
246	0.0030114446270704033	50.538453617039536	0.0	0	0
247	0.0005328860873270504	50.49116929835018	0.0	0	0
248	-0.0010770715020360924	50.45051464831725	0.0	0	0
249	-0.0010068860126614778	50.41674468357433	0.0	0	0
250	-0.0002283865209881321	50.38990955580257	0.0	0	0
251	0.0003013167095162904	50.36987448543655	0.04090186293232276	5.245614035087718	0
252	0.0004548767361342838	50.35634132000572	0.03630728486702252	5.24561403508772	0
253	0.00046860405313679137	50.34887119143147	-0.00829037805912353	0	0
254	0.00027021195562200803	50.34690778424347	-0.08691140720973162	0	0
255	-0.0004110555796412872	50.34980076820892	-0.19321319247938545	0	0
256	-0.00125403858681461	50.356828993371415	-0.32061017194691127	0	0
257	-0.0009711635358209771	50.36722309204072	-0.46238834762922404	0	0
258	0.0017388263809008135	50.38018717965946	-0.6118130736564054	0	0
259	0.006541257173831694	50.3949193936731	-0.7622293831191577	0	0
260	0.011061277605699877	50.41063105533625	-0.9071546266496273	0	0
261	0.012653969530180708	50.426564281983545	0.0	0	0
262	0.010673793025587533	50.44200791481129	0.0	0	0
263	0.006867369924469904	50.45631165860677	0.0	0	0
264	0.0037852524991670014	50.468898355151524	0.0	0	0
265	0.0031061756745207067	50.47927433211955	0.10172143101633108	5.253190531040126	0
266	0.005114030738476443	50.48703778546653	0.08684182153860326	5.245614035087717	0
267	0.009023943715187565	50.491885166408174	-0.05508911884416012	0	0
268	0.013613956969932221	50.49361555416176	-0.3323766373461873	0	0
269	0.018023649365456574	50.49213300270418	0.0	0	0
270	0.022348218325263153	50.487446854978515	0.0	0	0
271	0.027370524496364793	50.47967002295604	0.0	0	0
272	0.03343926063896409	50.46901523699327	0.0	0	0
273	0.03963079150965938	50.4557892712776	0.0	0	0
274	0.04453828106904163	50.44038515265123	0.0	0	0
275	0.04855625845971957	50.42327235939519	0.0	0	0
276	0.05521473601365656	50.40498501796282	0.0	0	0
277	0.06852108163682975	50.38610811171728	0.0	0	0
278	0.08681137705716402	50.367261727734046	0.0	0	0
279	0.09976373644517865	50.34908338680932	0.0	0	0
280	0.09681283449272138	50.332208529370334	0.0	0	0
281	0.08532653781048706	50.31724926660524	0.0	0	0
282	0.10068434463553959	50.304771550713305	0.0	0	0
283	0.1882288028615156	50.29527096886664	0.0	0	0
284	0.36371982988385065	50.289147421052796	0.0	0	0
285	0.5923307227290734	50.28667900159441	0.0	0	0
286	0.8174385470732183	50.28799546611899	0.0	0	0
287	1.0125781705968753	50.293051727647295	0.0	0	0
288	1.1946936609410905	50.30160188592602	0.0	0	0
289	1.3846547518870636	50.31317435366711	0.0	0	0
290	1.5719900297838993	50.327048702352755	0.0	0	0
291	1.729547314726179	50.34223490671177	0.0	0	0
292	1.8501684068792768	50.35745571716193	0.0	0	0
293	1.9545456956114444	50.37113293042234	0.0	0	0
294	2.0681057414365815	50.3813783582642	0.0	0	0
295	2.2013260839446986	50.38599031045774	0.0	0	0
296	2.351435295358687	50.38245640584271	0.0051806982249510795	5.245614035087717	0
297	2.5140832535676316	50.36796349932837	0.0046908636734079205	5.245614035087719	0
298	2.688818758333101	50.33941545744163	-0.0014903896461650496	0	0
299	2.8757777417454524	50.29345942658	-0.013340642395130081	0	0
300	3.071186307804713	50.22652110773415	-0.030796691504977932	0	0
301	3.267781094648081	50.134849359375664	-0.05375716073577392	0	0
302	3.4592306953404264	50.014570174321115	-0.08208519571699657	0	0
303	3.643674011262473	49.861749718232225	-0.11561121870430008	0	0
304	3.823154057582923	49.6724657141424	-0.15413568528068863	0	0
305	4.000119731201686	49.44288606008883	-0.19743175321036177	0	0
306	4.174941207873955	49.16935321183209	-0.2452477555617387	0	0
307	4.346892434158544	48.848472560844556	-0.29730937433037286	0	0
308	4.516906203481246	48.47720277777929	-0.3533214389225273	0	0
309	4.688391674337301	48.052945852210485	-0.41296931950145044	0	0
310	4.8645564260559375	47.57363433104859	-0.475919938879457	0	0
311	5.04426341956872	47.03781305024189	-0.5418224829446764	0	0
312	5.220457672767241	46.44471248320498	-0.6103089459582013	0	0
313	5.384070322581205	45.79431071038944	-0.6809947034681554	0	0
314	5.531688792432249	45.087380962961426	-0.7534793661986057	0	0
315	5.670614571408357	44.325521723490795	-0.8273482314114637	0	0
316	5.815614199759932	43.51116650240789	-0.9021746983492721	0	0
317	5.978220413340204	42.64757070224004	0.0	0	0
318	6.15633089862451	41.73877349417812	0.0	0	0
319	6.332849974808173	40.78953339056394	0.0	0	0
320	6.486158053005759	39.805237162285316	0.0	0	0
321	6.607148519559923	38.79178283177046	0.0	0	0
322	6.712120048378609	37.75543859882173	0.0	0	0
323	6.83982677581188	36.70268073426531	0.0	0	0
324	7.027925250166677	35.64001478116748	0.0	0	0
325	7.281046976323945	34.57378591026521	0.0	0	0
326	7.55822700747725	33.50998595743781	0.0	0	0
327	7.798018073950152	32.454066276913316	0.0	0	0
328	7.963053072346686	31.410766542807526	0.0	0	0
329	8.062332651516341	30.383969418024996	0.0	0	0
330	8.133177019213727	29.376589389932683	0.0	0	0
331	8.207023494781824	28.390501500896566	0.0	0	0
332	8.292249170804682	27.426512898898398	0.0	0	0
333	8.381126102276895	26.48437757118821	0.0	0	0
334	8.464980963705507	25.562852440796714	0.0	0	0
335	8.542272555897554	24.65979120086328	0.0	0	0
336	8.617457968834787	23.77227082106036	0.0	0	0
337	8.696766209561275	22.896744575174374	0.0	0	0
338	8.78557444464659	22.029214701705474	0.0	0	0
339	8.887317845910816	21.165417413491188	0.0	0	0
340	9.00266120910487	20.30101291211052	0.0	0	0
341	9.129799756749138	19.431773330383297	0.0	0	0
342	9.266734572105209	18.553762096281023	0.0	0	0
343	9.41314171277348	17.66349901950126	0.0	0	0
344	9.5690552516735	16.758106355344633	0.0	0	0
345	9.731974487192238	15.835432123872769	0.0	0	0
346	9.896594042270497	14.894148003733159	0.0	0	0
347	10.058320124869473	13.933820112394645	0.0	0	0
348	10.217309732844404	12.954951849598972	0.0	0	0
349	10.378887028343328	11.958998685354407	0.0	0	0
350	10.549503334962454	10.94835536330506	0.0	0	0
351	10.731609854585523	9.926316566406042	0.0	0	0
352	10.921757504779867	8.897012738087872	0.0	0	0
353	11.113344341371425	7.865323456207383	0.0	0	0
354	11.301512305003177	6.836771401097088	0.0	0	0
355	11.48596030408964	5.817400388941534	0.0	0	0
356	11.669645462008239	4.813641081131833	0.0	0	0
357	11.85543934202028	3.832167910828715	0.0	0	0
358	12.044201934410909	2.879750672917822	0.0	0	0
359	12.235316236691592	1.9631042342987093	0.0	0	0
360	12.428008570164824	1.0887399374702875	0.0	0	0
361	12.621731526969096	0.26282239840078514	2.6032132583128496	0	0
362	12.8157484342288	0.508964579794614	0.5952558948352296	6.27828064518651	0
363	13.009141434000512	1.2215394389082763	-0.4383502760446045	0	0
364	13.201642127945203	1.8705285202849316	-0.6943576972055611	0	0
365	13.394422551363737	2.4523534167005514	-0.808052654708786	0	0
366	13.589922084384439	2.964298194123896	-0.8702660427384183	0	0
367	13.790714898402843	3.40455539153635	-0.9076943685031831	0	0
368	13.998206702902088	3.7722504423815257	-0.9309896611531313	0	0
369	14.21200812578994	4.067444864524335	-0.9452164750963143	0	0
370	14.430308400645115	4.291119204034501	-0.9530682749314978	0	0
371	14.650933808172347	4.445137263029716	0.0	0	0
372	14.872400564941202	4.532193572033594	0.0	0	0
373	15.094269736597283	4.555746369815748	0.0	0	0
374	15.316523892715352	4.519938527003724	0.0	0	0
375	15.538435307801212	4.429508908760994	0.0	0	0
376	15.75796418451658	4.289696642578372	0.0	0	0
377	15.97242924232419	4.106140660564887	0.0	0	0
378	16.18000665580323	3.8847767280563237	0.0	0	0
379	16.38060696401251	3.6317339546442238	0.0	0	0
380	16.5751871182384	3.3532325294286083	0.0	0	0
381	16.76433378427934	3.055484175552822	0.0	0	0
382	16.947811640609466	2.7445966358664213	0.0	0	0
383	17.12528598417425	2.426483408693878	0.0	0	0
384	17.29651122416492	2.1067799183389697	0.0	0	0
385	17.460057274793133	1.790767259638139	0.0	0	0
386	17.61268193522424	1.4833045548325994	0.0	0	0
387	17.752242959825494	1.188770815135525	0.0	0	0
388	17.882633216771957	0.9110170432964548	0.0	0	0
389	18.01347896517895	0.6533291671319755	0.0	0	0
390	18.14886720020565	0.41840225354900423	0.0	0	0
391	18.27166965234762	0.2083262955887013	0.0	0	0
392	18.34245800142649	0.024583667205455417	7.018678577752718	0	0
393	18.32589636065018	0.13194190181127288	0.39567178662283853	5.909332137904789	0
394	18.229626400655185	0.2609452462351878	-0.34966392795903944	0	0
395	18.117415842653333	0.3626692661293239	-0.5750197978042743	0	0
396	18.072367093422116	0.43786494774107204	-0.6853693017923849	0	0
397	18.133528434484866	0.487743074208299	-0.7520015221946419	0	0
398	18.26270321475765	0.513918991190146	-0.7975513072001892	0	0
399	18.375250069626823	0.5183519451619117	-0.8315194793196742	0	0
400	18.40716747708963	0.5032806148991447	-0.858674522255717	0	0
401	18.356815061431337	0.4711565018042651	-0.8817919039555319	0	0
402	18.27013984403524	0.4245768253898277	-0.9027870950873024	0	0
403	18.195083757778157	0.3662184899998871	-0.9233588674372679	0	0
404	18.150953455970786	0.29877456489278015	-0.9456586470117219	0	0
405	18.130881351908613	0.22489457133300428	-0.9737644176613202	0	0
406	18.121418607909476	0.1471297066068106	0.0	0	0
407	18.11643182357615	0.06788395647702995	0.0	0	0
408	18.11758132089584	0.01062814509521854	8.924692048270542	0	0
409	18.12799450734426	0.08641655191107668	0.5330223638312314	6.173226732576878	0
410	18.147766095040566	0.15774318141738697	-0.05290395187251708	0	0
411	18.17400665947614	0.22314166630539845	-0.2965719607151376	0	0
412	18.20311396316357	0.28142939674416323	-0.44543839777805067	0	0
413	18.23239253750498	0.3317120387850363	-0.5546180153503256	0	0
414	18.26018514777469	0.3733808779065496	-0.6435716674205488	0	0
415	18.285311807189963	0.40610348560183174	-0.7210841856997167	0	0
416	18.306743564740493	0.4298083322881581	-0.7918392278826167	0	0
417	18.32370989636192	0.44466407010697945	-0.8586913135218579	0	0
418	18.33585861367719	0.4510542896840719	-0.9236088476525083	0	0
419	18.343135382042135	0.44954862178999533	0.0	0	0
420	18.345494738332125	0.4408711120223731	0.0	0	0
421	18.342806268718622	0.4258668438010868	0.0	0	0
422	18.335080892809636	0.40546781358469836	0.0	0	0
423	18.322734652993542	0.3806590565299538	0.0	0	0
424	18.306539940227943	0.3524459698007801	0.0	0	0
425	18.28725715976791	0.3218236890886431	0.0	0	0
426	18.26531868567754	0.28974925716505506	0.0	0	0
427	18.24098342162582	0.257117195536283	0.0	0	0
428	18.21498973492026	0.22473896064027735	0.0	0	0
429	18.18909666208747	0.1933266395560552	0.0	0	0
430	18.165564919126165	0.16348111472985732	0.0	0	0
431	18.145290710018166	0.1356847950623367	0.0	0	0
432	18.125952711701096	0.1102988689931464	0.0	0	0
433	18.10259556411427	0.087564890133818	0.0	0	0

